Harnessing the Hubble Space Telescope Archives: A Catalogue of 21,926 Interacting Galaxies

Mergers play a complex role in galaxy formation and evolution. Continuing to improve our understanding of these systems require ever larger samples, which can be difficult (even impossible) to select from individual surveys. We use the new platform ESA Datalabs to assemble a catalogue of interacting galaxies from the Hubble Space Telescope science archives; this catalogue is larger than previously published catalogues by nearly an order of magnitude. In particular, we apply the Zoobot convolutional neural network directly to the entire public archive of HST $F814W$ images and make probabilistic interaction predictions for 126 million sources from the Hubble Source Catalogue. We employ a combination of automated visual representation and visual analysis to identify a clean sample of 21,926 interacting galaxy systems, mostly with $z < 1$. Sixty five percent of these systems have no previous references in either the NASA Extragalactic Database or Simbad. In the process of removing contamination, we also discover many other objects of interest, such as gravitational lenses, edge-on protoplanetary disks, and `backlit' overlapping galaxies. We briefly investigate the basic properties of this sample, and we make our catalogue publicly available for use by the community. In addition to providing a new catalogue of scientifically interesting objects imaged by HST, this work also demonstrates the power of the ESA Datalabs tool to facilitate substantial archival analysis without placing a high computational or storage burden on the end user.

==> referee-responses.txt <==
Reply:
We thank the reviewer for their insightful and helpful comments. They enhanced the text significantly, and led us to do analysis that we had not considered. We think this has made the manuscript more valuable, and hope that the paper is now suitable for publication.

The responses are laid out as follows:
    - We have set each of the reviewers points as a title.
    - We have listed out our responses with direction to the changes we have made below our comments or replies.

We hope this layout helps with the review of the text.


Reviewer:
Referee Report 

The paper presents a catalog of over twenty thousand interacting galaxy pairs with low contamination with Hubble Space Telescope imaging. The paper is reasonably clearly written and has a stated goal of the clean sample. I think it will be a valuable starting point for studies of merging systems and I can see it published. 
I think the scientific approach is defensible and a novel approach to the challenge of defining a sample of interacting galaxies. 

I do have some issues with the manuscript that made it difficult to read. Two main issues emerged while reading this manuscript:

1. Motivation
The first issue is the stated motivation for the paper: a sample of identifiable merging galaxies with a high level of purity. There are two sentences that convey this stated goal in the introduction:

"To effectively study interacting galaxies, we need observed datasets which can sample a wide range of various parameters of interest. "

And 

"In this work, we aim to use machine learning to create a large, high-confidence catalogue of interacting systems, drawn entirely from existing astronomical imagery. "
 This leaves the motivation still very open. Especially the first sentence hand-waves in the direction of further study. The issue is that the selected sample is quite narrow in the window that the interaction is observed: those times where galaxies are mostly separate entities and where tidal features can be discerned. I think the reader needs to be convinced that it is a valuable asset to have a visibly disturbed sample of interacting galaxies. Why did the authors go through all the trouble of identifying this massive sample and ensure its purity? 

Reply:
Excellent point, we have addressed this and more clearly stated the motivations in the manuscript. Many works make links between galaxy interaction and physical processes (such as contribution to the star formation budget, changing metallicity, AGN activity, etc) using large samples of interacting galaxies (with sizes of a few thousand systems). However, many of these studies conclude with the need for larger samples to make better their constraints and advance their studies. Our aim was to create such a larger sample and demonstrate how it could be created using ESA Datalabs. We have included a paragraph in the Introduction giving examples of such studies, and more clearly stating these motivations.
(Changes related are from lines 61 -- 75).

Our sample selection and training methods mean interacting systems are included in the catalogue if they are morphologically disturbed, which will be most epochs in the interaction process. Systems in the very early stages of interaction may not show these features, and will therefore be excluded. We take this approach as it is very hard to distinguish as-yet-undisturbed interacting galaxies from close pairs without redshift information, and were beyond the scope of this work which is attempting to identify interacting systems by visual morphology alone. This does slightly restrict the timescales we can probe with this merger sample, but the restriction aligns well with our eventual science goals for follow-up papers, and is also consistent with selection limitations of past studies.
(Minor Changes: 129, 831 – 841)


2. Organization of Section 6

There are several subsections in section 6; results and discussion that do not belong there in my view. Here two additional cleaning steps of the catalog are described. These are not results but additional methodology. This is fine as this is predominantly a methodology and catalog paper. But these should go in a separate section and labeled as such. One subsection on removing duplicates in the HSC using positions and one on the removal of contamination, which involves another visual step. Section 5 seems to be validation, duplicates and contamination removal. 

6.1 first three paragraphs - > 5.2 duplicates removal
6.1 paragraph 4 & 5 + section 6.2 - > 5.3 contamination removal.

It was very difficult for the attentive reader to discriminate between the different steps done for cleaning. 
This is from my notes. To clarify the different steps before final catalog, these are the steps done?
I suspect that the authors have a similar design of a flow diagram. I *strongly* suggest to include something like it so the order of steps and number of removed sources is clear. 

Section 6 can then be discussion with section 6.2 and 6.3 discussing the kind of additional information can be gotten from the literature and the gems list generated from the final (?) visual inspection. 

Reply:
We have implemented these changes, and made some additional edits to help with the flow of this. We have also made it clearer in the manuscript that we do not see duplicates and contamination as the same thing. While they are both contaminants in the catalogue, the “duplications” are a result of using the Source IDs from the Hubble Source Catalogue and are from our processes of cutout creation. The “contamination”, meanwhile, is due to sources introduced into the catalogue that have been misclassified by Zoobot. We hope this helps with the flow and understanding of the paper. The flow diagram is also an excellent idea, and we have implemented one in Figure 6.
(Changes: new sub-sections 5.1, 5.2 and 5.3. Minor changes throughout so sections flow. Also added Figure 6, which is a flow chart of our procedure).

These are my main issues with the manuscript. As you can see, neither are with the science goals and I have some small issues to raise about the methodology but the approach seems very solid. 

Small issues and remarks: 

1. Introduction

"Interaction has also been observed to have a connection with active galactic nuclei (Ellison et al. 2008; Alonso et al. 2007; Ellison et al. 2011).  Thus, understanding galaxy interaction is crucial to test ing theories of galaxy evolution itself."

Not quite. The role of interaction in the fueling of AGN may have been overstated. It is one way gas may lose momentum. See also: McKernan, B. et al. 2010, MNRAS, 407, 2399 and Marian, V. et al. 2020, ApJ, 904, 79 

Reply:
We have updated this part to not state that interaction has a direct impact on active galactic nuclei, and stated that it is likely to affect gas angular momentum which may lead to nuclear activity. We have also added a sentence showing that this connection remains debatable.
(Changes: lines 49 - 54)

Section 2

"Instead, we use the ESA Datalabs platform,  which is due to be released. "

When? It sounds like this is an excellent first example of the use of this platform. Will this be a tutorial on this new platform?

Reply:
We have added a sentence about this. It is due to be released in Q3 of 2023. At the time of submission this was less certain. We also added a sentence in the conclusion about there being tutorials for the platform. The idea to use this project as a tutorial is an interesting one, and we have begun discussion on this.
(Changes: 214, 1153 – 1164)

"This bypasses network calls to servers to download data, speeding up our pipeline to making 100k images on the order of minutes."

Compared to what? 

Reply: 
We have expanded on this. This was compared to the conventional ways we would download observational data, i.e. using a TAP service or the AstroQuery package. Downloading the FITS files for the cutouts could have taken a month by itself.
(Changes: 217 – 229)

"The source was never outwith the 150x150 pixel cutout"

Reply:
We have edited the above sentence to be clearer. We were attempting to convey that the 150x150 decision was a good one, and there were no 'empty' images - where the target source was not present in the resultant cutout.
(Changes: 238 – 240)

outwith? And what motivated the choice of 150x150 cutout? 

Reply:
This is a good question. We chose a 150x150 pixel cutout so as to minimise image storage size. We would then scale the image up to 300x300 using the Python package CV2. By only doubling the image size, we don’t have any interpolation effects in the image - as would happen with making the images any smaller. This scale up to 300x300 was motivated by the base model of Zoobot being trained on 300x300 DECaLS images.
(Changes: 245 – 250)

"As an aside, ....on the order of 6 was"
This maybe should be its own subsection? It is exclusively about the speed of code. Any results on benchmarking this approach can go in this subsection. 

Reply:
This is a good idea, we have added this, though kept it a very minor subsection. 
(Changes: new subsection 2.2.)

3.1 Zoobot

"The version of Zoobot we use is a deep CNN which was trained on ≈3.83 million Galaxy Zoo volunteer classifications over three different Galaxy Zoo: DECaLS (Dark Energy Camera Legacy Survey, described in Dey et al.  2019) campaigns."
Which different three?

Reply:
Added in manuscript. These were Galaxy Zoo: DECaLS (GZD)-1, GZD-2 and GZD-5, with each number corresponding to a different data release.
(Changes: 286 – 288)

1) The training set may use the same question tree (I believe) but it did not train on the same depths or rest-frame wavelengths. This is important for any transfer learning. The base training set will need to be described better here. Which filters? Which physical sizes was this training set sensitive to? What surface brightness depths were the training sets to? 

This is an intermediate size point for me. It almost made the cut as a major issue. 

A side-by-side comparison between the three GZ classifications (SBlim, filters, physical resolution, redshift range) to ease the transition to the transfer learning section. 

Reply:
We agree with the referee. We have gone into significantly more detail about the original training set than the original manuscript. Much of this information comes from Walmsley, M et al. 2022, MNRAS, 3, 509. While we still reference that work in this section, we have moved a summary of their training set creation to this manuscript as well as more details about the original image creation for the Galaxy Zoo: DECaLS. 
(Changes: 288 – 319)

3.2 Transfer Learning
"As the classification section has far few parameters than the feature extraction section (the classification section contains 86,209 parameters compared to the feature extraction sections' 4,048,989 parameters) we need significantly less data to completely retrain it. "

2) 1. Fewer parameters?

Reply:
Fixed.
(Changes: 379)

3) 2. Significantly less data? How much? A factor of how many? 

Reply:
Added explicitly here. Zoobot was trained on 249,581 galaxies, while we only used 16,270. Therefore, about a factor of 15 less data.
(Changes: 384)

 4.1 
Training set mostly GZ Hubble. Color image or grayscale training? Was the GZ classification mostly done on color images while the Zoobot trains on single B/W images?

Reply:
All of the training set was 1-colourimages. When the original model of Zoobot was trained, it was trained on 3-colour images which were then grayscaled 1-colour images. We provide it with grayscale images directly. Added this explicitly.
(Changes: 463 – 468)

Training Set Balance
It's easier to train a balanced dataset but the real incidence of interacting galaxies is lower. Does this introduce a bias in the algorithm? This needs to be discussed. The ultimate discovered fraction of interacting galaxies is very small. 

Reply:
This is true, and using such a balanced training set does likely cause a bias towards labelling a source as interacting. However, by using such a stringent cutoff of 0.95, we will only be classifying the most obviously interacting objects as interacting. This high cutoff is also why we find so few interacting galaxies compared to the overall sample (though, this was by design due to potential for contamination by close pairs).

We have updated the manuscript to mention the risk of a bias in Section 4, we add a paragraph discussing this at the end of Section 5.1.
(Changes: 408 – 419, 627 – 640)


4.2 One Active Learning Cycle

"We visually inspect the sources Zoobot gives a prediction score {greater than or equal to} 0.65"

The authors only care about the purity of the included sample, not excluded one. If this selection is to be used for a merger fraction, this is not the correct approach. I infer here that the goals are different from that. 

Reply:
The goal in this project is to create a very pure, large catalogue of interacting galaxies to be used in statistical study of interacting galaxies. It is also to show how ESA Datalabs can be used to achieve this goal.


5. Diagnostics

All labelled interacting galaxies with a weighted 484 vote fraction above 75% had already been used in the 485 training set, this is certainly not standard practice in machine learning. A subset of 20-30% of the training sample would have been retained for testing purposes. Preferably randomly sampled. I can understand if the full fraction of >0.75 scoring (or was it >0.65?) was needed for training but the selected sample for testing is fundamentally different from the training set! This choice will need to motivated much more strenuously. The correct approach would have been to select all galaxies above >0.5 score from Zoobot. Transfer learn on that with a randomized subsample to test and validate.

Reply:
Thanks for this! This is an excellent, and important point and led us to redoing the analysis and diagnostics of the model used. We redid the finetuning on the Zoobot model and training set, and then extracted the diagnostics from the validation set created in that finetuning. This ensures that our validation set is from the same subsample as the entire training set, and is a randomized subsample. All diagnostics are very similar. The primary differences were the peak accuracy and cutoff of peak accuracy of the model. They are now a peak accuracy of 88.2% with a cutoff of 0.55. The 0.95 cutoff point not would have a final contamination of 3.4%.

I've also updated the section to discuss this new approach.
(Change: rewritten Section 5.1)

"We purposefully un balance the validation set as it represents reality when looking for interacting galaxies. "
 In the initial training it was a balanced data-set and now it is not.

Reply:
This was done originally for validation to better reflect reality. However, now that we are using the Zoobot selected validation set (during training) the validation set is also balanced. We have removed this sentence to avoid confusion, and not made any changes to the validation set when conducting the diagnostics now shown in Section 5.1.

Figure 4

9) Purity and accuracy and precision and recall I believe? One can also combine the two in F1 score.

Reply:
Thanks for this. We have elected to keep this figure as it is as we think it best represents the trade off between accuracy and purity. It will be clear to anyone in Astronomy, while we think the F1 score won't be familiar to those who don’t often use the standard assessments in machine learning. We have added a new figure in the appendix, however, showing the F1 score and giving a brief description.
(Change: new Figure 15, lines 1461 – 1466)

Section 6.1
Then why is both the training and validation set balanced? Only 0.2% of the galaxies in the HSC is interacting. This is something that needs to go in the discussion of the approach. 

Reply:
With new diagnostics, the training set remains balanced while the validation set has become balanced. We have added a discussion section as to why we use a balanced finetuning dataset, but the primary reason is that we are following the methodology of Walmsley, M et al. 2022, MNRAS, 513, 1581. Here, they investigate the performance of using this version of Zoobot and finetuning to find ringed galaxies and achieve excellent results using a balanced training set. We, therefore, do not elect to deviate from this methodology.

We have therefore added a sentence saying this, and that we are following the methodology of Walmsley et al. 2022.
(Change: 408 - 411)

"We set the maximum distance between points  to define a cluster. I.e. any sources within a defined   distance on the sky from each other will be merged un der one Source ID. "

I.e. need not be capitalized. 

Reply:
Implemented.

Section 6.2 Contamination

(This section is still processing of the catalog and not a result)

UMAP
This is a two-step reduction to two dimensional representation of a complex system. Similar to SOM? The PCA + UMAP reduces high dimensionality to a map where x and y coordinates show similar objects. 

 "Combining this with the low-redshift biased training set means Zoobot's accuracy for interacting galaxies at high redshift will be lower than expected.
Reported by the confidence score? Is there a redshift and confidence correlation? 

Reply: 
This was a very interesting idea, and we did investigate it. However, no correlation between the two was found. Therefore, we have removed this sentence from the manuscript.

Figure 8 
This could do with the X and Y values denoted. If I understand the caption correctly, the contrast and source size both change from left to right? What changes from bottom to top? 

Reply:
The X and Y values here aren't physical. They're the projection in 2D of the reduced 40 Principal Components. It's standard practice in the literature to not denote the X and Y axis at all, but we wanted to link it to our discussion in the main text as we’re using them as cuts.

From top to bottom, we see a gradient of inclination of the source - where at the very top the diffraction spikes of stars have been mistaken for a very inclined source. At the bottom, we see face-on galaxies which illuminate much more of the centre of the image. This likely explains the cluster of galaxies at the very bottom of the Figure, where the contrast is exceptionally poor between source and background as well as the sources in the cutouts being face on. The lack of discussion of this previously was an oversight and we thank the referee for directing this to our attention.
(Changes: 764 – 775, caption of Figure 7.)

"Upon visual inspection of the 41,065 candidate sources we find duplication of systems remains. Therefore, 1.5′′  sky projection cutoff in our clustering was far too conservative. We apply an aggressive sky projection threshold of 5′′ to the 54,757 remaining candidates, further reducing our catalogue to 27,720 systems. "

Here it became clear to me that the steps describing what happened to the catalog were out of order. These steps are described earlier and then moved on from and here it comes by again. 

Reply:
We have redrafted the ordering here, so this is clearer.

Section 6.4
Apparent magnitude and redshift distribution? A figure of the known redshifts and HSC F814 apparent magnitude would be useful to interpret the source parameter space covered by this catalog. 

Reply:
See below reply about Figure 11.

Did the authors only check for ACS filters? There are some interesting WFC3 filters that are likely to have been observed as well if these are in the survey fields. 

Reply:
In this project, we only investigated the ACS filter. As there was limited time on the project itself, introducing other instruments and filters was beyond its scope. However, in future work, we would certainly be adding in other filters and other instruments - WFC3 being the primary instrument. There are many observations by WFC3 which are not covered by ACS, so this would have increased our sky coverage.

Figure 11 is to show the effects of rest frame and observed colors as a function of redshift. Perhaps a separate figure with apparent luminosity and one panel with color as a function of redshift would help?

Reply:
(Here, we have assumed that by apparent luminosity the referee means a parameter akin to absolute magnitude as we’re not sure what the referee means by apparent luminosity).

This was an excellent idea, and we have combined the above point about redshift and apparent magnitude distribution with absolute magnitude and redshift into one figure of two panels. This was very insightful. Figure 12’s appears to show a limiting magnitude for our catalogue, though this will not be uniformly true as this data is sourced from many different surveys. We comment on this. Panel B shows the parameter space we are sampling, with the classic absolute magnitude - redshift curve shown. We have used these plots to add to our diagnostics of the catalogue.
(Changes: new Figure 12, 998 – 1010)

We also investigated colour as a function of redshift, however, it was very similar to Panel A of Figure 13 and very difficult to interpret. Looking at the colour-redshift distribution for the different panels also left it very hard to interpret (mainly due to the very thin redshift cuts we have made). We therefore have not added this as a panel in Figure 12.

7. Conclusion
1. What are the kind of studies the authors hope to enable? 

Reply:
We have added a new paragraph to the conclusion to explain this.

Primarily, the studies we want to enhance are those already being done. Often, interesting connections between physical processes and cosmological parameters have been achieved with samples of limited size. By creating catalogues a factor of 6 larger than these, we can make even tighter constraints on our statistical study. A secondary goal is for this catalogue to be used as training sets for the creation of larger samples.
(Change: 1123 – 1132)

2. Will there be a tutorial released with the paper on ESA datalabs to show the possibilities?

Reply:
Added this detail.

There will be full tutorials, guides and even preset Python environments for different telescopes upon release of ESA Datalabs. It is an interesting idea to release a tutorial with this paper, and discussion has begun on this. 
(Changes: 1152 – 1163)
